The Price of Reasoning: Cost-Quality Tradeoffs in Reinforcement Learning for Neural Machine Translation

Reinforcement learning with verifiable rewards (RLVR) has been established as a viable paradigm for the post-training of Large Language Models (LLMs), including downstream tasks, such as Neural Machine Translation (NMT). With the latest research indicating that RLVR could be the preferred training method for translating legal documents due to the induced reasoning capabilities, it raises the question whether it is really attributed to the reasoning or more generally to the training paradigm. We investigate the importance of including the model's reasoning trace in the generated responses during both training and inference by systematically omitting it from one of the phases. Our experiments show that including the reasoning, specifically during inference, has a positive effect on the overall translation quality. Furthermore, we recognise that the reasoning leads to an increase in output tokens, hence we study the cost-quality tradeoff between the increased computational demands and the improved translation quality.

==> cost_commercial.csv <==
cost,comet,params,model,label,anchor,xshift,yshift
9.43,85.92,1000,OpenAI o3,OpenAI o3,south west,2pt,2pt
9.22,85.36,1000,OpenAI 4o,OpenAI 4o,north west,2pt,-2pt
5.17,84.21,400,OpenAI o3-mini,OpenAI o3-mini,north,0pt,-4pt
5.17,84.35,400,OpenAI o4-mini,OpenAI o4-mini,east,2pt,9pt
94.68,84.36,685,DeepSeek-R1,DeepSeek-R1,south,0pt,4pt
0.26,84.41,24,Mistral-Small-2503,Mistral-Small-2503,south,0pt,1pt


==> cost_pareto.csv <==
model;cost_inference;label;comet;anchor;xshift;yshift
OpenAI o3;9.43;OpenAI o3;85.92;south west;2pt;2pt
OpenAI 4o;9.22;OpenAI 4o;85.36;north west;2pt;-2pt
Mistral-Small-2503;0.26;Mistral-Small-2503;84.41;south;0pt;1pt
qwen3.5-4b;0.24247768749329782;Qwen3.5 4B [T:\cmark, I:\cmark];82.05;north;0pt;1pt
qwen3.5-9b-no-thinking (enable_thinking=False);0.09063108210033842;Qwen3.5 9B [T:\xmark, I:\xmark];81.66;south;0pt;0pt
qwen3.5-4b-no-thinking (enable_thinking=False);0.07252548475331731;Qwen3.5 4B [T:\xmark, I:\xmark];79.09;north;0pt;1pt


==> cost_qwen.csv <==
model;output_tokens;cost_training;cost_inference;cost_per_1M;parameters;cost_total;label;comet;anchor;xshift;yshift
qwen3.5-4b;8081819;12.561389294444444;0.24247768749329782;0.030002860431951994;4;12.803866981937741;Qwen3.5 4B [T:\cmark, I:\cmark];82.05;north west;-6pt;2pt
qwen3.5-4b (enable_thinking=False);1905088;12.561389294444444;0.10218123190270531;0.05363596427183695;4;12.663570526347149;Qwen3.5 4B [T:\cmark, I:\xmark];78.61;north;0pt;2pt
qwen3.5-4b-no-thinking;19852391;5.4566169;0.8569158664524555;0.04316436576594001;4;6.313532766452456;Qwen3.5 4B [T:\xmark, I:\cmark];81.05;west;-2pt;0pt
qwen3.5-4b-no-thinking (enable_thinking=False);1076613;5.4566169;0.07252548475331731;0.06736448914634814;4;5.529142384753317;Qwen3.5 4B [T:\xmark, I:\xmark];79.09;west;-2pt;0pt
qwen3.5-9b;6266785;11.614956566666667;0.2786320995854007;0.04446172951288431;9;11.893588666252068;Qwen3.5 9B [T:\cmark, I:\cmark];82.5;south west;-6pt;-1pt
qwen3.5-9b (enable_thinking=False);2006000;11.614956566666667;0.1872003525674343;0.09332021563680674;9;11.8021569192341;Qwen3.5 9B [T:\cmark, I:\xmark];80.8;north;0pt;0pt
qwen3.5-9b-no-thinking;20672035;4.5402254583333335;1.02883555175066;0.04976943739456033;9;5.569061010083994;Qwen3.5 9B [T:\xmark, I:\cmark];82.32;west;0pt;0pt
qwen3.5-9b-no-thinking (enable_thinking=False);1051885;4.5402254583333335;0.09063108210033842;0.08616063742741689;9;4.630856540433672;Qwen3.5 9B [T:\xmark, I:\xmark];81.66;north;-4pt;0pt


==> every100-qwen3.5-4b-enable_thinking=False.csv <==
num_samples,mean_chrf,mean_comet
100,49.70832382318445,0.7751566638314421
200,49.78541916216903,0.77613640956801
300,49.76337277250485,0.7730747388901641
400,50.13066457847493,0.7780353087742692
500,49.187329950651375,0.7683653080064188
600,47.86542362459063,0.7626603022347326
700,50.01948771679196,0.7771380372363642
800,51.620506320595766,0.7858738674293971
900,51.41021502644154,0.7770889188139305
1000,52.50945609163424,0.7848821071558818
1100,51.41817872086687,0.778915520435985
1200,52.49474337048512,0.786689948198981
1300,52.65981316585759,0.7878188819461263
1400,54.42935662621554,0.8075941558898918
1500,54.397533370236886,0.8033605594075087
1600,53.75906755508062,0.7936792152613893
1700,53.725597503250455,0.8008194657390922
1800,53.5904935915875,0.7985516388513512
1900,52.04108010350956,0.7816890483859956
2000,51.51141688673421,0.7783818418275383
2100,52.13750999589863,0.7844890080058541
2200,52.44186738070448,0.7921485857428866
2300,51.80457850167428,0.7791484023223028
2400,52.405833376092,0.7797119452802361
2500,52.52800311875112,0.780701100544962
2600,52.61326779654488,0.7800258388636644
2700,53.03283083210573,0.7880716396454983
2800,52.85971274451535,0.7809368565958243
2900,52.78677122826942,0.7852958942030005
3000,52.35267183312472,0.7746943468987346
3100,54.02769827446496,0.8040069561937581
3200,55.12013187339362,0.8128543803165302
3300,55.2786311485588,0.8146474847095547
3400,55.28196950989439,0.8149559580028403
3500,55.43181944107596,0.8166467576424481
3600,55.27473980013782,0.8234786101101619
3700,55.05945271467407,0.8195094812886375
3800,55.00526447420947,0.8214386168370456
3900,55.06685844652377,0.8189489743962093
4000,55.1420340232027,0.8162865729223051


==> every100-qwen3.5-4b-no-thinking-enable_thinking=False.csv <==
num_samples,mean_chrf,mean_comet
100,49.46315985594749,0.7738503970195305
200,47.80722842875828,0.7486059343559592
300,49.2631178929591,0.754352819092399
400,50.558654940588575,0.7607868423975714
500,51.49639429151791,0.7729339544278707
600,52.79230482744132,0.7790253734338555
700,52.89845800071946,0.7812418642665663
800,53.92945815221087,0.7842104864539579
900,53.42311402516198,0.778838192485742
1000,54.21249963592204,0.7732428746694212
1100,53.63582343466261,0.7760200817539324
1200,53.58160071447854,0.7853252189712865
1300,54.030885612949646,0.7889260382150445
1400,53.36009242804029,0.7828142679538412
1500,53.77681947197553,0.789575505339963
1600,52.66963129543218,0.7822326826349272
1700,53.71443898280597,0.7870836879978466
1800,53.58460050827091,0.7810192187224763
1900,53.997432834104536,0.7822023962665108
2000,53.28241621082198,0.7714435512348841
2100,52.95903655403839,0.7714899935046311
2200,52.61492065329614,0.7692329238048037
2300,52.645363499942185,0.769013956328913
2400,53.58674467561296,0.7825692681533424
2500,53.458279751464346,0.7814111249537279
2600,53.6456993364208,0.7835976167019447
2700,53.36718423688505,0.7826339462949495
2800,53.922311407743,0.7890699023309953
2900,54.15744263529517,0.7887467310483051
3000,54.00913590862039,0.7834788569799784
3100,54.23008983886162,0.7888762908632377
3200,54.7093681249349,0.7870390631555465
3300,54.645264740385294,0.7866271826190565
3400,54.61376146660646,0.7828247246883973
3500,54.28185215018153,0.78080607483156
3600,53.8708557106675,0.780539589021902
3700,53.3610595123894,0.7787407989422959
3800,53.753668661041054,0.7807909616025392
3900,53.92948932202659,0.7803404689479599
4000,54.11928225935148,0.7826758389405886


==> every100-qwen3.5-4b-no-thinking.csv <==
num_samples,mean_chrf,mean_comet
100,50.48301604460229,0.7705150827081926
200,51.87039737157996,0.780237838155935
300,52.95224176622658,0.7881726522875481
400,53.290897186371424,0.7914896575280997
500,54.16198201340057,0.7978333010550364
600,54.43224069301332,0.8006476298093611
700,54.85022366896177,0.8009676371327006
800,55.45048664315391,0.8015334748522529
900,55.05834561215405,0.798019987189482
1000,55.22351064357971,0.7955020732777424
1100,55.03638060664503,0.7972292138290578
1200,55.16891181146255,0.8036676875790111
1300,55.42196643671106,0.8076527126565859
1400,54.69376103937634,0.8028506938168787
1500,55.08266502978887,0.8079062394479825
1600,54.904325657162,0.8046068725674694
1700,55.50997845932178,0.8067703735697734
1800,55.3680218741038,0.8019399731845026
1900,55.66924841771042,0.8037619771139773
2000,55.12417482444141,0.7970271079402425
2100,54.99473888991342,0.8006507506933241
2200,54.99164900871689,0.8013718842768792
2300,54.83262405650135,0.800585710839625
2400,55.08825041745012,0.8057392420599386
2500,55.10798800564776,0.8068594267298728
2600,55.10654987991277,0.8060503555950436
2700,55.333617841965456,0.8088125701980514
2800,55.072855081290086,0.8084922069988946
2900,55.57707671958264,0.8089889522056065
3000,55.28871635932644,0.8051165428778966
3100,55.43914848681947,0.8078033578195098
3200,55.15964066857389,0.8010263276698193
3300,55.57719875581357,0.80651307480814
3400,55.65116752072659,0.8035686010751535
3500,55.11377255299536,0.800835700609206
3600,55.177464776617015,0.8052015494679788
3700,54.59351805428772,0.8016917354580294
3800,55.321031035310895,0.803972735596749
3900,55.104634486629,0.8036959037233671
4000,54.95990648801899,0.8013279333567173


==> every100-qwen3.5-4b.csv <==
num_samples,mean_chrf,mean_comet
100,50.2556293464414,0.7676854706602434
200,50.394674693325705,0.7709796995917572
300,51.32436839097285,0.7772973126959664
400,52.05301865998089,0.7790868048289026
500,51.60760068852107,0.7768269454445809
600,52.385353584841,0.7853674446657682
700,52.89799318563875,0.7853010282803212
800,54.51878588975534,0.8011973575475431
900,54.31389212762261,0.797929591916178
1000,55.571346614530654,0.8185235088238165
1100,54.944500485570806,0.8108142958765242
1200,55.95787867135213,0.8185870615984862
1300,56.13098681499817,0.819388652347653
1400,56.10850852096239,0.8190304577186662
1500,56.24161700486896,0.8178758908422181
1600,55.54479522593259,0.8106358884423971
1700,55.37099920744351,0.8130141490842511
1800,54.502252935746746,0.8022432856211401
1900,53.617408091771935,0.7962445239679853
2000,52.80319128895128,0.7851252168125091
2100,53.42758181318553,0.7888338253708006
2200,54.7281000168885,0.8038532426540714
2300,53.77611515718928,0.7922759687534576
2400,54.36934369094362,0.7996944018996748
2500,54.40331976620956,0.7975624413366038
2600,54.746949175075976,0.7994804152938001
2700,55.04635560124546,0.8083919652693861
2800,55.0560900183875,0.8050996883212028
2900,55.16736881118557,0.8100063823667684
3000,54.52444383380535,0.8029155135005414
3100,54.90452157751897,0.8075823562989346
3200,55.35997705491624,0.8105871344009135
3300,55.22013830835399,0.807307716579693
3400,55.48937703955034,0.8106638294368533
3500,55.56168122810175,0.810481929038492
3600,55.509468116756665,0.8197147304450234
3700,55.627192897154,0.8196649067796853
3800,55.76335064149144,0.8209213959302641
3900,55.6059881255511,0.8173504311564531
4000,55.66815297437561,0.8143298159045527


==> every100-qwen3.5-9b-enable_thinking=False.csv <==
num_samples,mean_chrf,mean_comet
100,53.40150296155176,0.8088429858904893
200,53.43858655518408,0.8088681125730426
300,53.2077339340933,0.8066006582012006
400,53.5884251458749,0.8081887586032698
500,53.91579465654401,0.8110266187367888
600,53.94048727102837,0.8099124399047
700,53.4584440799428,0.8062854574134448
800,53.96017878744453,0.8049845713882978
900,54.50658165722363,0.8089570262072551
1000,54.50045856488292,0.8106105735509745
1100,55.06173920170318,0.8114520930742207
1200,54.89969695529613,0.8119087173943411
1300,54.27552782729924,0.8059932374306161
1400,54.62269741858391,0.8046314533118608
1500,54.640216743793935,0.8065236761936503
1600,54.835107466168175,0.805445349631954
1700,55.15678644678342,0.8085462728427474
1800,55.96054727959645,0.8083239780623855
1900,55.6574240518412,0.8103078444773445
2000,55.47556337069536,0.8100827851877862
2100,55.025129320947855,0.8050193554074375
2200,55.82947092591776,0.8115024697413398
2300,55.445730862037806,0.8099895142022533
2400,55.76595798050162,0.8126051727864577
2500,56.08507631866956,0.8103528028315614
2600,56.034665968047065,0.8074592051189111
2700,56.13239703006659,0.8103357494012569
2800,55.48430139287369,0.8055795273794695
2900,55.548985084732784,0.8070597407944504
3000,55.803711968655215,0.8094916797654573
3100,56.06448897753364,0.8094376207881757
3200,56.33828329384432,0.8091804265182422
3300,55.999725419211686,0.8103609668836748
3400,56.34638406957642,0.8105516634993817
3500,56.2652991538196,0.8116430925100201
3600,56.11860904573266,0.811133487910727
3700,55.84215779534164,0.8074623856372489
3800,56.4277623569578,0.8128219093922483
3900,56.39450338073839,0.8127469132333979
4000,55.95391459531216,0.8126101747450963


==> every100-qwen3.5-9b-no-thinking-enable_thinking=False.csv <==
num_samples,mean_chrf,mean_comet
100,53.07583696242828,0.8052488400838523
200,53.56351707150263,0.8032185374112941
300,53.59447432803256,0.8016072629616527
400,54.401914394947084,0.8046196978712474
500,54.99359689922595,0.8068994689747934
600,55.0278619647395,0.8073866833228066
700,56.10546173479593,0.815874767439447
800,56.508232367295264,0.8146505479522864
900,56.2445048996063,0.8162183259614053
1000,55.94171180813006,0.812150225047038
1100,55.813278575839185,0.8153787595127735
1200,55.72019669974944,0.8162517877758083
1300,55.584876398515576,0.8147737131846862
1400,55.55993621583841,0.8161755367566159
1500,55.72963776506177,0.81193416625011
1600,55.915955639898016,0.8136252330259995
1700,56.05584687612001,0.8090878661606113
1800,56.26049818586872,0.815288508353013
1900,56.770999061493725,0.8168131737990346
2000,55.66510987530601,0.8134555153804347
2100,55.57207181102522,0.8119770542996159
2200,56.01958661464033,0.8153342665733772
2300,55.80752302543582,0.8155555796151528
2400,55.80937035141942,0.8169830938578548
2500,55.9968775608024,0.813016816283645
2600,56.25429537415274,0.8157256716231162
2700,56.5800998532242,0.8131251804615726
2800,56.10856881002385,0.8117567804988528
2900,56.47671837280018,0.8128735942653323
3000,56.207320277867574,0.8154174160187089
3100,56.18185192132322,0.8155865809979532
3200,56.54555508943929,0.8152885794893351
3300,56.41042275251393,0.8123273607404939
3400,56.190769480655774,0.8115632182967112
3500,55.94349751526365,0.8146610495572132
3600,56.24856684402403,0.8145480742594143
3700,56.1484731776753,0.8183828805483278
3800,56.36299005190739,0.8142512053639279
3900,55.35117748619131,0.8128494473475484
4000,56.06621388029731,0.8152603867551488


==> every100-qwen3.5-9b-no-thinking.csv <==
num_samples,mean_chrf,mean_comet
100,51.58322485937695,0.7793725988965124
200,52.26365033462469,0.7880026325583458
300,52.62661916188571,0.7885095357407964
400,53.640918676012,0.795987156203276
500,55.139280734043346,0.8093997810755865
600,54.85139755738509,0.8065833470344612
700,55.02677109037128,0.8038888777775025
800,56.873148550333255,0.8159009682870394
900,56.92207429990894,0.8207491139811922
1000,56.77234041322168,0.8185524186972757
1100,56.63957634413263,0.8201915901334419
1200,55.964262361153985,0.8161888622135096
1300,56.95472732454969,0.8242720214419821
1400,56.65073490795851,0.8221650953720988
1500,56.25028332724249,0.8137513690507567
1600,56.76783413787025,0.8182919951428048
1700,56.49010833442019,0.8149559393241046
1800,57.08582053929247,0.8224150557931652
1900,57.28792869589175,0.8222650684552067
2000,56.18834351248553,0.8147224544366862
2100,55.71014690448948,0.809891451824013
2200,56.30504423847241,0.8155370967864628
2300,56.295996044395714,0.8157999461274805
2400,55.42233080158113,0.8081377779283831
2500,56.82193048301084,0.8206084103437892
2600,57.357252490661104,0.8238396328571211
2700,57.39014983705881,0.8249338475124675
2800,56.81164367466436,0.8188715160576661
2900,57.171309795238315,0.8228389921451367
3000,56.95673988809136,0.8190968454812367
3100,57.554459810119674,0.8266233200548692
3200,57.19487326068548,0.8183927239136822
3300,57.70877685700361,0.8286527510234111
3400,57.123962473654785,0.8259739931297932
3500,56.56442368178091,0.8202185595627616
3600,57.716209716522606,0.828949977525943
3700,57.187116893146545,0.8271166766082494
3800,57.75243004486829,0.8286606421019317
3900,57.07196610072291,0.8260485209305309
4000,57.41368663315512,0.823411354450528


==> every100-qwen3.5-9b.csv <==
num_samples,mean_chrf,mean_comet
100,52.31954426262904,0.7860743383069637
200,52.71640914908623,0.7916026460045623
300,53.83889262523893,0.8026367578731981
400,55.390786512721824,0.8136400288260962
500,55.72220589343928,0.8137416890941486
600,56.09735692217657,0.8157281493025936
700,55.21609223498735,0.8096037566916896
800,55.36158138392921,0.8102684377273593
900,56.26376569198403,0.8165381800471329
1000,56.34000358303108,0.8174789316819079
1100,57.27226800447172,0.8219722999061173
1200,57.35033736622103,0.8244081071092925
1300,57.386513399192715,0.8244240666972169
1400,57.32527988332319,0.822918645651906
1500,56.679898339678424,0.8200036908022431
1600,55.32007269246659,0.8158031940796264
1700,55.84858285242116,0.8172880980164685
1800,56.67613958116696,0.8181149584077553
1900,55.99854689295465,0.8135163198316717
2000,55.94122816337722,0.812692551339504
2100,55.41247116455163,0.8112315261429729
2200,56.31383706008378,0.8169140535370057
2300,56.03640378148172,0.8151654125475452
2400,55.94977319565645,0.815348998049945
2500,56.457358541421904,0.8136815103604005
2600,56.42027095225749,0.8140838149426333
2700,56.378229300421914,0.8145707065129543
2800,55.79563251841859,0.8103352430171537
2900,56.16580505136201,0.8125754955512428
3000,56.250187469870205,0.8119322109046403
3100,56.693226963315766,0.8146638534739166
3200,56.74918285085862,0.8153317514867537
3300,56.38624723400119,0.8147066243822793
3400,56.7428790799799,0.8156379559261535
3500,56.53973402412509,0.8142057975630587
3600,56.30781847479635,0.8138744507293055
3700,56.07024789552888,0.8096967002626355
3800,56.75246780290201,0.8162378697558723
3900,56.77316408022276,0.8150370161350187
4000,56.45929730295363,0.815294277736596

